A localized orthogonal decomposition strategy for hybrid discontinuous Galerkin methods

We formulate and analyze a multiscale method for an elliptic problem with an oscillatory coefficient based on a skeletal (hybrid) formulation. More precisely, we employ hybrid discontinuous Galerkin approaches and combine them with the localized orthogonal decomposition methodology to obtain a coarse-scale skeletal method that effectively includes fine-scale information. This work is the first step in reliably merging hybrid skeletal formulations and localized orthogonal decomposition to unite the advantages of both strategies. Numerical experiments are presented to illustrate the theoretical findings.

==> pictures/channel.tikz <==
\begin{tikzpicture}
  \begin{loglogaxis}[xlabel={coarse mesh size $\coarse$}, log basis x={2}, log basis y={2},
  label style={font=\tiny}, tick label style={font=\tiny}]
   \addplot[thick,color=blue,mark size=4,mark=x] table { % ell = 3, energy
    0.25     2.43008e+00
    0.125    9.44551e-01
    0.0625   4.02596e-01
    0.03125  1.96857e-01
    0.015625 1.20641e-01
   };
   \addplot[thick,color=blue,mark size=4,mark=o] table { % ell = 3, L2
    0.25     1.09027e-01
    0.125    2.33848e-02
    0.0625   5.15760e-03
    0.03125  1.33234e-03
    0.015625 3.27785e-04
   };

   \addplot[thick, color=red,dashed,mark=x,mark size=4,mark options={solid}] table { % ell = 2
    0.25     2.46039e+00
    0.125    9.54690e-01
    0.0625   4.75540e-01
    0.03125  3.74088e-01
    0.015625 3.06876e-01
   };
   \addplot[thick,color=red,dashed,mark=o,mark size=4,mark options={solid}] table {
    0.25     1.12035e-01
    0.125    2.36151e-02
    0.0625   5.74953e-03
    0.03125  2.29283e-03
    0.015625 1.23948e-03
   };

   \addplot[thick, color=black,dashed,mark=x,mark size=4,mark options={solid}] table { % ell = 4
    0.25     2.42024e+00
    0.125    9.42300e-01
    0.0625   3.98369e-01
    0.03125  1.71170e-01
    0.015625 6.77973e-02
   };
   \addplot[thick,color=black,dashed,mark=o,mark size=4,mark options={solid}] table {
    0.25     1.08210e-01
    0.125    2.33075e-02
    0.0625   5.15498e-03
    0.03125  1.23835e-03
    0.015625 2.31376e-04
   };

   \addplot[thick, color=green,dashed,mark=diamond,mark size=4,mark options={solid}] table { % ell = 5, contrast = 1000
    0.25     2.28822e+00
    0.125    9.39068e-01
    0.0625   4.16598e-01
    0.03125  2.16564e-01
    0.015625 7.77320e-02
   };
   \addplot[thick,color=green,dashed,mark=square,mark size=4,mark options={solid}] table {
    0.25     1.04188e-01
    0.125    2.36196e-02
    0.0625   5.30518e-03
    0.03125  1.51694e-03
    0.015625 2.37498e-04
   };
   
   \logLogSlopeTriangle{0.9}{0.1}{0.80}{1}{black};
   \logLogSlopeTriangle{0.9}{0.1}{0.50}{2}{black};
   \logLogSlopeTriangle{0.9}{0.1}{0.2}{3}{black};
 \end{loglogaxis}
\end{tikzpicture}

==> pictures/checkerboard.tikz <==
\begin{tikzpicture}
  \begin{loglogaxis}[xlabel={coarse mesh size $\coarse$}, log basis x={2}, log basis y={2},
  label style={font=\tiny}, tick label style={font=\tiny}]
   \addplot[thick,color=blue,mark size=4,mark=x] table {
    0.25     6.71660e-01
    0.125    2.41338e-01
    0.0625   8.04743e-02
    0.03125  2.93743e-02
    0.015625 1.01911e-02
   };
   \addplot[thick,color=blue,mark size=4,mark=o] table {
    0.25     2.33459e-02
    0.125    3.85063e-03
    0.0625   6.00550e-04
    0.03125  1.19404e-04
    0.015625 2.70659e-05
   };

   \addplot[thick, color=red,dashed,mark=x,mark size=4,mark options={solid}] table {
    0.25     6.70734e-01
    0.125    2.40410e-01
    % 0.0625   6.00550e-04 % missing
    0.03125  2.95314e-02
    0.015625 1.56251e-02
   };
   \addplot[thick,color=red,dashed,mark=o,mark size=4,mark options={solid}] table {
    0.25     2.32984e-02
    0.125    3.83492e-03
    % 0.0625   6.00550e-04 % missing
    0.03125  1.18735e-04
    0.015625 1.18735e-04
   };

   \addplot[thick, color=black,dashed,mark=x,mark size=4,mark options={solid}] table { % ell = 4
    0.25     6.71784e-01
    0.125    2.41504e-01
    0.0625   8.05373e-02
    0.03125  2.93571e-02
    0.015625 1.01223e-02
   };
   \addplot[thick,color=black,dashed,mark=o,mark size=4,mark options={solid}] table {
    0.25     2.33525e-02
    0.125    3.85376e-03
    0.0625   6.00961e-04
    0.03125  1.19373e-04
    0.015625 2.70437e-05
   };

   \addplot[thick, color=green,dashed,mark=diamond,mark size=4,mark options={solid}] table { % ell = 5, contrast = 1000
    0.25     3.45161e-01
    0.125    1.24055e-01
    0.0625   4.45441e-02
    0.03125  2.17416e-02
    0.015625 8.14191e-03
   };
   \addplot[thick,color=green,dashed,mark=square,mark size=4,mark options={solid}] table {
    0.25     6.21347e-03
    0.125    1.01577e-03
    0.0625   1.82217e-04
    0.03125  7.41324e-05
    0.015625 2.18463e-05
   };
   
   \logLogSlopeTriangle{0.9}{0.1}{0.80}{1}{black};
   \logLogSlopeTriangle{0.9}{0.1}{0.50}{2}{black};
   \logLogSlopeTriangle{0.9}{0.1}{0.2}{3}{black};
 \end{loglogaxis}
\end{tikzpicture}

==> pictures/random.tikz <==
\begin{tikzpicture}
  \begin{loglogaxis}[xlabel={coarse mesh size $\coarse$}, , log basis x={2}, log basis y={2},
  label style={font=\tiny}, tick label style={font=\tiny}]
   \addplot[thick,color=blue,mark size=4,mark=x] table {
    0.25     1.02565e-01
    0.125    4.32428e-02
    0.0625   2.03731e-02
    0.03125  1.08643e-02
    0.015625 8.22696e-03
   };
   \addplot[thick,color=blue,mark size=4,mark=o] table {
    0.25     1.66492e-02
    0.125    4.35121e-03
    0.0625   1.49824e-03
    0.03125  5.37401e-04
    0.015625 1.95555e-04
   };

   \addplot[thick,color=red,dashed,mark=x,mark size=4,mark options={solid}] table {
    0.25     1.03333e-01
    0.125    4.37510e-02
    0.0625   2.34029e-02
    0.03125  2.26023e-02
    0.015625 2.20931e-02
   };
   \addplot[thick,color=red,dashed,mark=o,mark size=4,mark options={solid}] table {
    0.25     1.67987e-02
    0.125    4.36610e-03
    0.0625   1.62310e-03
    0.03125  9.92018e-04
    0.015625 7.03429e-04
   };

   \addplot[thick, color=black,dashed,mark=x,mark size=4,mark options={solid}] table { % ell = 4
    0.25     1.02547e-01
    0.125    4.32411e-02
    0.0625   2.03524e-02
    0.03125  9.60629e-03
    0.015625 4.54133e-03
   };
   \addplot[thick,color=black,dashed,mark=o,mark size=4,mark options={solid}] table {
    0.25     1.66493e-02
    0.125    4.35372e-03
    0.0625   1.49944e-03
    0.03125  5.05352e-04
    0.015625 1.40183e-04
   };

   \addplot[thick, color=green,dashed,mark=diamond,mark size=4,mark options={solid}] table { % ell = 5, contrast = 1000
    0.25     5.17192e-02
    0.125    3.04591e-02
    0.0625   1.78487e-02
    0.03125  1.04786e-02
    0.015625 6.62585e-03
   };
   \addplot[thick,color=green,dashed,mark=square,mark size=4,mark options={solid}] table {
    0.25     4.84965e-03
    0.125    2.69640e-03
    0.0625   1.28945e-03
    0.03125  5.14798e-04
    0.015625 1.65857e-04
   };
   
   \logLogSlopeTriangle{0.9}{0.1}{0.80}{1}{black};
   \logLogSlopeTriangle{0.9}{0.1}{0.50}{2}{black};
   \logLogSlopeTriangle{0.9}{0.1}{0.2}{3}{black};
 \end{loglogaxis}
\end{tikzpicture}
